Communication Theoretic Data Analytics

Widespread use of the Internet and social networks invokes the generation of big data, which is proving to be useful in a number of applications. To deal with explosively growing amounts of data, data analytics has emerged as a critical technology related to computing, signal processing, and information networking. In this paper, a formalism is considered in which data is modeled as a generalized social network and communication theory and information theory are thereby extended to data analytics. First, the creation of an equalizer to optimize information transfer between two data variables is considered, and financial data is used to demonstrate the advantages. Then, an information coupling approach based on information geometry is applied for dimensionality reduction, with a pattern recognition example to illustrate the effectiveness. These initial trials suggest the potential of communication theoretic data analytics for a wide range of applications.

==> 2HMM_MSG.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2HMM_MSG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{170.07873535pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.16666667)%
    \put(0,0){\includegraphics[width=\unitlength]{2HMM_MSG.pdf}}%
    \put(0.60000002,0.09999998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{2 \rightarrow 1}^{(i,m)} (y_2) $}}}%
    \put(0.48905122,0.05012734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.8572593,0.05214789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.14728338,0.08118545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Score of}}}%
    \put(0.1,0.02392567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{HMM}}}%
  \end{picture}%
\endgroup


==> HMM_two_nodes.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HMM_two_nodes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{107.71652832pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.52631583)%
    \put(0,0){\includegraphics[width=\unitlength]{HMM_two_nodes.pdf}}%
    \put(0.2253801,0.35356698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_1$}}}%
    \put(0.2253801,0.09040927){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_2$}}}%
    \put(0.78140361,0.35356698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_1$}}}%
    \put(0.78140361,0.09040927){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y_2$}}}%
    \put(0.0297076,0.22537996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_{X_1X_2}$}}}%
    \put(0.42105266,0.42105278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_{Y_1|X_1}$}}}%
    \put(0.42105266,0.02970759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_{Y_2|X_2}$}}}%
  \end{picture}%
\endgroup


==> NHMM.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'NHMM.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{221.10236816pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.25641025)%
    \put(0,0){\includegraphics[width=\unitlength]{NHMM.pdf}}%
    \put(0.02564102,0.20512822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $X_1$}}}%
    \put(0.25641024,0.20512822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $X_2$}}}%
    \put(0.79487175,0.20512822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $X_N$}}}%
    \put(0.02564102,0.02564118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $Y_1$}}}%
    \put(0.25641024,0.02564118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $Y_2$}}}%
    \put(0.79487175,0.02564118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $Y_N$}}}%
    \put(0.53783473,0.20512822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $\cdots$}}}%
  \end{picture}%
\endgroup


==> NHMM_MSG.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'NHMM_MSG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{204.09448242pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.25)%
    \put(0,0){\includegraphics[width=\unitlength]{NHMM_MSG.pdf}}%
    \put(0.04771605,0.19444435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$m_{1 \rightarrow 2}^{(i,m)} (y_1) $}}}%
    \put(0.02649322,0.12510582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.21877713,0.12678985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.2792437,0.12997704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.49757532,0.13613204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.95122418,0.12567072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.75138888,0.1320063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize N-1}}}%
    \put(0.68689801,0.12997704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.77821409,0.19465656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$m_{N \rightarrow N-1}^{(i,m)} (y_N) $}}}%
    \put(0.25551926,0.19465656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$m_{p-1 \rightarrow p}^{(i,m)} (y_{p-1}) $}}}%
    \put(0.52503348,0.19465656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize$m_{p+1 \rightarrow p}^{(i,m)} (y_{p+1}) $}}}%
    \put(0.31552164,0.01526708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Score of the HMM}}}%
  \end{picture}%
\endgroup


==> NHMM_MSG_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'NHMM_MSG_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{204.09448242pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.25)%
    \put(0,0){\includegraphics[width=\unitlength]{NHMM_MSG_2.pdf}}%
    \put(0.06425549,0.19189976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{1 \rightarrow 2}^{(i,m)}$}}}%
    \put(0.02649322,0.12510582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.21877713,0.12678985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.2792437,0.12997704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.49757532,0.13613204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.95122418,0.12567073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{N}}}%
    \put(0.75138888,0.1320063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize N-1}}}%
    \put(0.68689801,0.12997704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cdots$}}}%
    \put(0.81129299,0.19211197){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{N \rightarrow N-1}^{(i,m)}$}}}%
    \put(0.31404345,0.19083992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{p-1 \rightarrow p}^{(i,m)}$}}}%
    \put(0.52503348,0.19465656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_{p+1 \rightarrow p}^{(i,m)}$}}}%
    \put(0.31552164,0.01526708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Score of the HMM}}}%
  \end{picture}%
\endgroup


==> p2p.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p2p.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{255.11811523pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{p2p.pdf}}%
    \put(0.01079552,0.36770176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.1174999,0.36770176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_{Y|X}$}}}%
    \put(0.41133814,0.36770176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_Y(\cdot)$}}}%
    \put(0.30380259,0.3692067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_1$}}}%
    \put(0.01079552,0.25659074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.1174999,0.25659074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_{Y|X}$}}}%
    \put(0.41133814,0.25659074){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_Y(\cdot)$}}}%
    \put(0.30380259,0.25809567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_2$}}}%
    \put(0.01079552,0.05659089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_n$}}}%
    \put(0.1174999,0.05659089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W_{Y|X}$}}}%
    \put(0.41133814,0.05659089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_Y(\cdot)$}}}%
    \put(0.30380259,0.05809563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_n$}}}%
    \put(0.70314839,0.23606199){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Score}}}%
    \put(0.85068719,0.2108726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sum\limits_{i = 1}^n L_Y(y_i)$}}}%
    \put(0.17509007,0.14844709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
    \put(0.46358392,0.14844709){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vdots$}}}%
  \end{picture}%
\endgroup

